Information Dispersal with Provable Retrievability for Rollups

The ability to verifiably retrieve transaction or state data stored off-chain is crucial to blockchain scaling techniques such as rollups or sharding. We formalize the problem and design a storage- and communication-efficient protocol using linear erasure-correcting codes and homomorphic vector commitments. Motivated by application requirements for rollups, our solution Semi-AVID-PR departs from earlier Verifiable Information Dispersal schemes in that we do not require comprehensive termination properties. Compared to Data Availability Oracles, under no circumstance do we fall back to returning empty blocks. Distributing a file of 22 MB among 256 storage nodes, up to 85 of which may be adversarial, requires in total ~70 MB of communication and storage, and ~41 seconds of single-thread runtime (<3 seconds on 16 threads) on an AMD Opteron 6378 processor when using the BLS12-381 curve. Our solution requires no modification to on-chain contracts of Validium rollups such as StarkWare's StarkEx. Additionally, it provides privacy of the dispersed data against honest-but-curious storage nodes. Finally, we discuss an application of our Semi-AVID-PR scheme to data availability verification schemes based on random sampling.

==> figures/aced.txt <==
c proof storage
8000.0 72889.9868987125 8.434838982554501e8
16000.0 127097.9868987125 6.750783431731592e8
24000.0 182049.73409742018 6.234127455444832e8
32000.0 237305.9868987125 5.989524033994212e8
40000.0 292729.0917526744 5.84877821755496e8
48000.0 348257.7340974202 5.758118838408856e8
56000.0 403859.2068783853 5.695237903106387e8
64000.0 459513.9868987125 5.64927852396256e8
72000.0 515209.4812961279 5.614347924059379e8
80000.0 570937.0917526743 5.58698245351034e8
88000.0 626690.6854381145 5.565018380050671e8
96000.0 682465.7340974202 5.547037322448894e8




==> figures/experiments2/data-experiments2-rate25-bls12-381.txt <==
args_n args_k args_L args_iterations args_curve  net_file_size_bytes  runtime_setup_seconds runtime_file_generation_seconds  runtime_all_column_commitments_seconds runtime_per_column_commitment_seconds runtime_all_row_encodings_seconds runtime_per_row_encoding_seconds runtime_all_chunk_verifications_seconds runtime_per_chunk_verification_seconds  runtime_all_downloaded_chunk_verifications_seconds runtime_per_downloaded_chunk_verification_seconds runtime_all_row_decodings_seconds runtime_per_row_decoding_seconds runtime_prepare_decoding_seconds  num_column_commitments num_row_encodings num_chunk_verifications num_downloaded_chunk_verifications num_row_decodings  size_file_uncoded_bytes size_column_commitments_bytes size_file_coded_bytes  scenario_disperse_runtime_client_seconds scenario_disperse_runtime_node_seconds scenario_disperse_communication_bytes scenario_disperse_storage_bytes  scenario_retrieve_runtime_client_seconds  scenario_sampling_num_openings scenario_sampling_runtime_prover_seconds scenario_sampling_runtime_verifier_seconds scenario_sampling_runtime_proof_size_bytes   
128 32 4096 1 bls12-381  4161536  0.557809 0.011188  8.985319 0.280791 0.659484 0.000161 36.366227 0.284111  8.938731 0.279335 0.361843 0.000088 0.027304  32 4096 128 32 4096  4194304 3328 16777216  9.644804 0.284111 17203200 17203200  9.327879  32 0.273264 0.013288 3480
256 64 2048 1 bls12-381  4161536  0.333743 0.014716  9.796971 0.153078 0.528335 0.000258 47.462954 0.185402  10.555020 0.164922 0.677869 0.000331 0.110570  64 2048 256 64 2048  4194304 6656 16777216  10.325306 0.185402 18481152 18481152  11.343459  64 0.157688 0.011034 6808
512 128 1024 1 bls12-381  4161536  0.204196 0.014874  10.883981 0.085031 0.560786 0.000548 74.183077 0.144889  11.795177 0.092150 1.430036 0.001397 0.563777  128 1024 512 128 1024  4194304 13312 16777216  11.444767 0.144889 23592960 23592960  13.788990  128 0.086750 0.009336 13464
1024 256 512 1 bls12-381  4161536  0.127207 0.012495  14.269628 0.055741 0.532383 0.001040 184.416467 0.180094  16.413350 0.064115 2.963348 0.005788 3.438235  256 512 1024 256 512  4194304 26624 16777216  14.802010 0.180094 44040192 44040192  22.814933  256 0.059748 0.010231 26776
128 32 8192 1 bls12-381  8323072  1.032233 0.022985  14.640251 0.457508 1.255622 0.000153 60.035796 0.469030  14.847936 0.463998 0.724183 0.000088 0.028186  32 8192 128 32 8192  8388608 3328 33554432  15.895873 0.469030 33980416 33980416  15.600304  32 0.458460 0.014241 3480
256 64 4096 1 bls12-381  8323072  0.561945 0.023134  18.150433 0.283601 1.130426 0.000276 75.923637 0.296577  18.396105 0.287439 1.345517 0.000328 0.107780  64 4096 256 64 4096  8388608 6656 33554432  19.280859 0.296577 35258368 35258368  19.849403  64 0.273721 0.012521 6808
512 128 2048 1 bls12-381  8323072  0.331455 0.028456  19.503183 0.152369 0.990190 0.000483 111.686120 0.218137  21.113615 0.164950 3.025828 0.001477 0.595882  128 2048 512 128 2048  8388608 13312 33554432  20.493373 0.218137 40370176 40370176  24.735324  128 0.158087 0.010955 13464
1024 256 1024 1 bls12-381  8323072  0.204758 0.024279  21.713009 0.084816 1.061883 0.001037 213.649842 0.208642  23.872973 0.093254 5.903812 0.005765 3.432909  256 1024 1024 256 1024  8388608 26624 33554432  22.774892 0.208642 60817408 60817408  33.209694  256 0.086697 0.009105 26776
128 32 16384 1 bls12-381  16646144  1.844891 0.049295  26.648665 0.832771 2.495991 0.000152 108.530106 0.847891  26.724502 0.835141 1.364414 0.000083 0.027325  32 16384 128 32 16384  16777216 3328 67108864  29.144656 0.847891 67534848 67534848  28.116240  32 0.840597 0.013599 3480
256 64 8192 1 bls12-381  16646144  1.032134 0.051722  29.126466 0.455101 2.097667 0.000256 123.282085 0.481571  29.562855 0.461920 2.762801 0.000337 0.115497  64 8192 256 64 8192  16777216 6656 67108864  31.224133 0.481571 68812800 68812800  32.441153  64 0.458019 0.014301 6808
512 128 4096 1 bls12-381  16646144  0.558277 0.048559  35.753172 0.279322 2.085193 0.000509 168.476581 0.329056  37.362883 0.291898 5.725946 0.001398 0.563569  128 4096 512 128 4096  16777216 13312 67108864  37.838364 0.329056 73924608 73924608  43.652397  128 0.274062 0.012882 13464
1024 256 2048 1 bls12-381  16646144  0.334452 0.050532  39.894784 0.155839 2.011063 0.000982 288.501828 0.281740  42.456067 0.165844 11.715129 0.005720 3.437599  256 2048 1024 256 2048  16777216 26624 67108864  41.905847 0.281740 94371840 94371840  57.608795  256 0.158343 0.010767 26776
128 32 32768 1 bls12-381  33292288  3.303645 0.106158  49.018304 1.531822 4.971755 0.000152 197.821265 1.545479  49.078616 1.533707 2.734638 0.000083 0.025549  32 32768 128 32 32768  33554432 3328 134217728  53.990060 1.545479 134643712 134643712  51.838802  32 1.540848 0.011614 3480
256 64 16384 1 bls12-381  33292288  1.849122 0.103802  53.263509 0.832242 4.515275 0.000276 221.602045 0.865633  53.564148 0.836940 5.382032 0.000328 0.106677  64 16384 256 64 16384  33554432 6656 134217728  57.778784 0.865633 135921664 135921664  59.052858  64 0.842555 0.012950 6808
512 128 8192 1 bls12-381  33292288  1.031512 0.096755  58.348961 0.455851 3.929006 0.000480 263.451859 0.514554  59.159023 0.462180 11.438704 0.001396 0.567116  128 8192 512 128 8192  33554432 13312 134217728  62.277967 0.514554 141033472 141033472  71.164843  128 0.458857 0.014136 13464
1024 256 4096 1 bls12-381  33292288  0.557494 0.097554  72.964476 0.285017 4.108079 0.001003 402.330470 0.392901  74.168464 0.289721 23.408382 0.005715 3.434505  256 4096 1024 256 4096  33554432 26624 134217728  77.072554 0.392901 161480704 161480704  101.011351  256 0.273733 0.012731 26776


==> figures/experiments2/data-experiments2-rate25-bn254.txt <==
args_n args_k args_L args_iterations args_curve  net_file_size_bytes  runtime_setup_seconds runtime_file_generation_seconds  runtime_all_column_commitments_seconds runtime_per_column_commitment_seconds runtime_all_row_encodings_seconds runtime_per_row_encoding_seconds runtime_all_chunk_verifications_seconds runtime_per_chunk_verification_seconds  runtime_all_downloaded_chunk_verifications_seconds runtime_per_downloaded_chunk_verification_seconds runtime_all_row_decodings_seconds runtime_per_row_decoding_seconds runtime_prepare_decoding_seconds  num_column_commitments num_row_encodings num_chunk_verifications num_downloaded_chunk_verifications num_row_decodings  size_file_uncoded_bytes size_column_commitments_bytes size_file_coded_bytes  scenario_disperse_runtime_client_seconds scenario_disperse_runtime_node_seconds scenario_disperse_communication_bytes scenario_disperse_storage_bytes  scenario_retrieve_runtime_client_seconds  scenario_sampling_num_openings scenario_sampling_runtime_prover_seconds scenario_sampling_runtime_verifier_seconds scenario_sampling_runtime_proof_size_bytes   
128 32 4096 1 bn254  4145152  0.299306 0.013015  4.446563 0.138955 0.662317 0.000162 19.712419 0.154003  4.880339 0.152511 0.348703 0.000085 0.026505  32 4096 128 32 4096  4194304 2304 16777216  5.108880 0.154003 17072128 17072128  5.255547  32 0.149042 0.007708 2424
256 64 2048 1 bn254  4145152  0.174400 0.015643  5.087226 0.079488 0.571555 0.000279 23.662810 0.092433  5.118700 0.079980 0.691947 0.000338 0.107035  64 2048 256 64 2048  4194304 4608 16777216  5.658781 0.092433 17956864 17956864  5.917682  64 0.079042 0.007034 4728
512 128 1024 1 bn254  4145152  0.107809 0.016920  5.417573 0.042325 0.559716 0.000547 37.392981 0.073033  5.786347 0.045206 1.479313 0.001445 0.564079  128 1024 512 128 1024  4194304 9216 16777216  5.977289 0.073033 21495808 21495808  7.829739  128 0.046105 0.007856 9336
1024 256 512 1 bn254  4145152  0.064924 0.014837  6.760526 0.026408 0.542162 0.001059 92.463948 0.090297  7.802675 0.030479 3.067049 0.005990 3.468882  256 512 1024 256 512  4194304 18432 16777216  7.302688 0.090297 35651584 35651584  14.338607  256 0.031206 0.007770 18552
128 32 8192 1 bn254  8290304  0.553080 0.027932  7.724649 0.241395 1.286275 0.000157 32.200021 0.251563  8.031205 0.250975 0.699294 0.000085 0.026397  32 8192 128 32 8192  8388608 2304 33554432  9.010925 0.251563 33849344 33849344  8.756896  32 0.245443 0.009218 2424
256 64 4096 1 bn254  8290304  0.297969 0.028437  9.312932 0.145515 1.116558 0.000273 38.628710 0.150893  10.036777 0.156825 1.386349 0.000338 0.107045  64 4096 256 64 4096  8388608 4608 33554432  10.429490 0.150893 34734080 34734080  11.530170  64 0.146471 0.007115 4728
512 128 2048 1 bn254  8290304  0.180259 0.029208  10.009600 0.078200 1.023558 0.000500 55.150434 0.107716  10.531620 0.082278 2.956801 0.001444 0.567840  128 2048 512 128 2048  8388608 9216 33554432  11.033157 0.107716 38273024 38273024  14.056260  128 0.082239 0.008035 9336
1024 256 1024 1 bn254  8290304  0.105510 0.027364  10.688071 0.041750 1.072672 0.001048 107.438028 0.104920  11.931441 0.046607 6.095044 0.005952 3.469387  256 1024 1024 256 1024  8388608 18432 33554432  11.760743 0.104920 52428800 52428800  21.495872  256 0.046122 0.007871 18552
128 32 16384 1 bn254  16580608  0.994689 0.054342  13.611196 0.425350 2.606776 0.000159 56.543211 0.441744  14.296075 0.446752 1.398894 0.000085 0.026131  32 16384 128 32 16384  16777216 2304 67108864  16.217971 0.441744 67403776 67403776  15.721101  32 0.438171 0.008164 2424
256 64 8192 1 bn254  16580608  0.550679 0.057048  15.427620 0.241057 2.198419 0.000268 63.451944 0.247859  15.446274 0.241348 2.768580 0.000338 0.111313  64 8192 256 64 8192  16777216 4608 67108864  17.626039 0.247859 68288512 68288512  18.326167  64 0.241947 0.010568 4728
512 128 4096 1 bn254  16580608  0.297441 0.056369  18.405028 0.143789 2.051563 0.000501 86.409581 0.168769  17.997852 0.140608 5.908179 0.001442 0.568365  128 4096 512 128 4096  16777216 9216 67108864  20.456592 0.168769 71827456 71827456  24.474396  128 0.143977 0.007951 9336
1024 256 2048 1 bn254  16580608  0.182883 0.056871  21.023798 0.082124 2.025105 0.000989 152.465027 0.148892  22.362165 0.087352 12.992925 0.006344 3.580668  256 2048 1024 256 2048  16777216 18432 67108864  23.048903 0.148892 85983232 85983232  38.935757  256 0.085451 0.008666 18552
128 32 32768 1 bn254  33161216  1.784043 0.113005  25.258307 0.789322 5.225755 0.000159 102.577445 0.801386  25.313238 0.791039 2.791517 0.000085 0.025417  32 32768 128 32 32768  33554432 2304 134217728  30.484061 0.801386 134512640 134512640  28.130172  32 0.802532 0.007193 2424
256 64 16384 1 bn254  33161216  0.999265 0.111994  27.222432 0.425351 4.555134 0.000278 113.918667 0.444995  27.416875 0.428389 5.581673 0.000341 0.112602  64 16384 256 64 16384  33554432 4608 134217728  31.777566 0.444995 135397376 135397376  33.111150  64 0.436721 0.009028 4728
512 128 8192 1 bn254  33161216  0.552276 0.115792  32.646583 0.255051 4.091917 0.000500 137.318818 0.268201  32.057607 0.250450 12.643321 0.001543 0.596055  128 8192 512 128 8192  33554432 9216 134217728  36.738499 0.268201 138936320 138936320  45.296983  128 0.245236 0.009371 9336
1024 256 4096 1 bn254  33161216  0.301496 0.112745  37.383845 0.146031 4.277087 0.001044 203.451786 0.198683  38.813210 0.151614 24.058686 0.005874 3.467964  256 4096 1024 256 4096  33554432 18432 134217728  41.660933 0.198683 153092096 153092096  66.339860  256 0.142330 0.007626 18552


==> figures/experiments2/data-experiments2-rate33-bls12-381.txt <==
args_n args_k args_L args_iterations args_curve  net_file_size_bytes  runtime_setup_seconds runtime_file_generation_seconds  runtime_all_column_commitments_seconds runtime_per_column_commitment_seconds runtime_all_row_encodings_seconds runtime_per_row_encoding_seconds runtime_all_chunk_verifications_seconds runtime_per_chunk_verification_seconds  runtime_all_downloaded_chunk_verifications_seconds runtime_per_downloaded_chunk_verification_seconds runtime_all_row_decodings_seconds runtime_per_row_decoding_seconds runtime_prepare_decoding_seconds  num_column_commitments num_row_encodings num_chunk_verifications num_downloaded_chunk_verifications num_row_decodings  size_file_uncoded_bytes size_column_commitments_bytes size_file_coded_bytes  scenario_disperse_runtime_client_seconds scenario_disperse_runtime_node_seconds scenario_disperse_communication_bytes scenario_disperse_storage_bytes  scenario_retrieve_runtime_client_seconds  scenario_sampling_num_openings scenario_sampling_runtime_prover_seconds scenario_sampling_runtime_verifier_seconds scenario_sampling_runtime_proof_size_bytes   
128 43 4096 1 bls12-381  5592064  0.558732 0.016194  11.784074 0.274048 0.644220 0.000157 38.159009 0.298117  11.783850 0.274043 0.603667 0.000147 0.045781  43 4096 128 43 4096  5636096 4472 16777216  12.428294 0.298117 17349632 17349632  12.433298  43 0.277070 0.011655 4624
256 85 2048 1 bls12-381  5527040  0.329664 0.019156  13.170330 0.154945 0.533765 0.000261 50.508107 0.197297  13.894277 0.163462 1.166537 0.000570 0.206592  85 2048 256 85 2048  5570560 8840 16777216  13.704095 0.197297 19040256 19040256  15.267405  85 0.157262 0.010813 8992
512 171 1024 1 bls12-381  5559552  0.204945 0.017240  14.554389 0.085113 0.550430 0.000538 88.329878 0.172519  15.493044 0.090603 2.568640 0.002508 1.179181  171 1024 512 171 1024  5603328 17784 16777216  15.104819 0.172519 25882624 25882624  19.240865  171 0.086790 0.009604 17936
1024 341 512 1 bls12-381  5543296  0.126884 0.015859  18.970056 0.055631 0.531579 0.001038 227.389373 0.222060  21.222195 0.062235 5.479722 0.010703 7.459477  341 512 1024 341 512  5586944 35464 16777216  19.501635 0.222060 53092352 53092352  34.161394  341 0.057905 0.009023 35616
128 43 8192 1 bls12-381  11184128  1.039681 0.031558  19.870400 0.462102 1.360572 0.000166 60.858272 0.475455  19.975076 0.464537 1.206389 0.000147 0.044644  43 8192 128 43 8192  11272192 4472 33554432  21.230972 0.475455 34126848 34126848  21.226110  43 0.462160 0.013223 4624
256 85 4096 1 bls12-381  11054080  0.559698 0.032878  24.597248 0.289379 1.112013 0.000271 78.470680 0.306526  25.366287 0.298427 2.319870 0.000566 0.206456  85 4096 256 85 4096  11141120 8840 33554432  25.709260 0.306526 35817472 35817472  27.892613  85 0.273944 0.012860 8992
512 171 2048 1 bls12-381  11119104  0.330594 0.033798  26.101377 0.152640 1.100493 0.000537 119.585924 0.233566  26.930641 0.157489 5.103231 0.002492 1.175421  171 2048 512 171 2048  11206656 17784 33554432  27.201870 0.233566 42659840 42659840  33.209293  171 0.151953 0.009393 17936
1024 341 1024 1 bls12-381  11086592  0.201439 0.037857  29.040434 0.085163 1.071757 0.001047 257.226154 0.251197  31.287697 0.091753 10.652294 0.010403 7.471534  341 1024 1024 341 1024  11173888 35464 33554432  30.112191 0.251197 69869568 69869568  49.411525  341 0.086835 0.009108 35616
128 43 16384 1 bls12-381  22368256  1.845824 0.064543  35.744088 0.831258 2.620720 0.000160 109.055795 0.851998  35.870576 0.834199 2.408640 0.000147 0.045702  43 16384 128 43 16384  22544384 4472 67108864  38.364808 0.851998 67681280 67681280  38.324918  43 0.850587 0.013134 4624
256 85 8192 1 bls12-381  22108160  1.033925 0.063625  38.778044 0.456212 2.108518 0.000257 126.003021 0.492199  39.056304 0.459486 4.662969 0.000569 0.209562  85 8192 256 85 8192  22282240 8840 67108864  40.886562 0.492199 69371904 69371904  43.928836  85 0.463096 0.014332 8992
512 171 4096 1 bls12-381  22238208  0.561089 0.071347  47.449745 0.277484 2.035504 0.000497 180.900805 0.353322  48.382409 0.282938 11.018702 0.002690 1.229321  171 4096 512 171 4096  22413312 17784 67108864  49.485249 0.353322 76214272 76214272  60.630432  171 0.273524 0.013155 17936
1024 341 2048 1 bls12-381  22173184  0.330598 0.077471  51.763861 0.151800 2.139676 0.001045 324.771869 0.317160  53.865809 0.157964 21.911509 0.010699 7.448668  341 2048 1024 341 2048  22347776 35464 67108864  53.903538 0.317160 103424000 103424000  83.225986  341 0.151901 0.009305 35616
128 43 32768 1 bls12-381  44736512  3.318791 0.135491  65.962578 1.534013 5.270982 0.000161 198.840076 1.553438  66.072568 1.536571 4.816683 0.000147 0.044231  43 32768 128 43 32768  45088768 4472 134217728  71.233560 1.553438 134790144 134790144  70.933481  43 1.541473 0.011514 4624
256 85 16384 1 bls12-381  44216320  1.847439 0.188178  71.327284 0.839145 4.589874 0.000280 233.050765 0.910355  73.383317 0.863333 9.693621 0.000592 0.220273  85 16384 256 85 16384  44564480 8840 134217728  75.917158 0.910355 136480768 136480768  83.297211  85 0.876534 0.015092 8992
512 171 8192 1 bls12-381  44476416  1.035223 0.129507  78.454590 0.458799 3.995909 0.000488 274.566212 0.536262  78.807151 0.460861 20.443990 0.002496 1.243787  171 8192 512 171 8192  44826624 17784 134217728  82.450499 0.536262 143323136 143323136  100.494928  171 0.459119 0.014002 17936
1024 341 4096 1 bls12-381  44346368  0.572623 0.159926  96.230289 0.282200 4.062458 0.000992 471.911421 0.460851  97.039324 0.284573 45.084507 0.011007 7.918894  341 4096 1024 341 4096  44695552 35464 134217728  100.292747 0.460851 170532864 170532864  150.042725  341 0.284286 0.012488 35616


==> figures/experiments2/data-experiments2-rate33-bn254.txt <==
args_n args_k args_L args_iterations args_curve  net_file_size_bytes  runtime_setup_seconds runtime_file_generation_seconds  runtime_all_column_commitments_seconds runtime_per_column_commitment_seconds runtime_all_row_encodings_seconds runtime_per_row_encoding_seconds runtime_all_chunk_verifications_seconds runtime_per_chunk_verification_seconds  runtime_all_downloaded_chunk_verifications_seconds runtime_per_downloaded_chunk_verification_seconds runtime_all_row_decodings_seconds runtime_per_row_decoding_seconds runtime_prepare_decoding_seconds  num_column_commitments num_row_encodings num_chunk_verifications num_downloaded_chunk_verifications num_row_decodings  size_file_uncoded_bytes size_column_commitments_bytes size_file_coded_bytes  scenario_disperse_runtime_client_seconds scenario_disperse_runtime_node_seconds scenario_disperse_communication_bytes scenario_disperse_storage_bytes  scenario_retrieve_runtime_client_seconds  scenario_sampling_num_openings scenario_sampling_runtime_prover_seconds scenario_sampling_runtime_verifier_seconds scenario_sampling_runtime_proof_size_bytes   
128 43 4096 1 bn254  5570048  0.298125 0.017899  5.989579 0.139293 0.649143 0.000158 19.365681 0.151294  6.638222 0.154377 0.616093 0.000150 0.044922  43 4096 128 43 4096  5636096 3096 16777216  6.638722 0.151294 17173504 17173504  7.299237  43 0.142256 0.007698 3216
256 85 2048 1 bn254  5505280  0.176832 0.020972  6.601588 0.077666 0.578973 0.000283 24.304343 0.094939  6.759460 0.079523 1.188688 0.000580 0.208700  85 2048 256 85 2048  5570560 6120 16777216  7.180560 0.094939 18343936 18343936  8.156848  85 0.079335 0.007270 6240
512 171 1024 1 bn254  5537664  0.105118 0.019152  7.109140 0.041574 0.562845 0.000550 44.701770 0.087308  7.598848 0.044438 2.654485 0.002592 1.240337  171 1024 512 171 1024  5603328 12312 16777216  7.671985 0.087308 23080960 23080960  11.493670  171 0.048734 0.008100 12432
1024 341 512 1 bn254  5521472  0.067687 0.021391  10.568759 0.030993 0.513899 0.001004 115.839163 0.113124  11.921961 0.034962 5.396380 0.010540 7.562540  341 512 1024 341 512  5586944 24552 16777216  11.082658 0.113124 41918464 41918464  24.880882  341 0.032484 0.007913 24672
128 43 8192 1 bn254  11140096  0.547906 0.036142  10.627078 0.247141 1.304753 0.000159 31.677399 0.247480  10.677614 0.248317 1.232549 0.000150 0.045544  43 8192 128 43 8192  11272192 3096 33554432  11.931831 0.247480 33950720 33950720  11.955706  43 0.248758 0.009327 3216
256 85 4096 1 bn254  11010560  0.354914 0.037092  11.810095 0.138942 1.057018 0.000258 41.625751 0.162601  11.830306 0.139180 2.371586 0.000579 0.206760  85 4096 256 85 4096  11141120 6120 33554432  12.867113 0.162601 35121152 35121152  14.408653  85 0.144083 0.007802 6240
512 171 2048 1 bn254  11075328  0.177155 0.037682  13.250124 0.077486 1.112202 0.000543 60.682862 0.118521  13.516476 0.079044 5.268794 0.002573 1.184359  171 2048 512 171 2048  11206656 12312 33554432  14.362326 0.118521 39858176 39858176  19.969630  171 0.079174 0.007291 12432
1024 341 1024 1 bn254  11042944  0.109850 0.041972  14.187125 0.041604 1.080645 0.001055 129.368834 0.126337  15.342554 0.044993 11.287602 0.011023 7.529559  341 1024 1024 341 1024  11173888 24552 33554432  15.267769 0.126337 58695680 58695680  34.159714  341 0.046194 0.007830 24672
128 43 16384 1 bn254  22280192  0.999185 0.071574  18.321266 0.426076 2.642772 0.000161 56.397799 0.440608  18.356946 0.426906 2.603784 0.000159 0.046967  43 16384 128 43 16384  22544384 3096 67108864  20.964038 0.440608 67505152 67505152  21.007697  43 0.437787 0.008171 3216
256 85 8192 1 bn254  22021120  0.555501 0.075317  20.841452 0.245194 2.164773 0.000264 64.671128 0.252622  20.739805 0.243998 4.742919 0.000579 0.210564  85 8192 256 85 8192  22282240 6120 67108864  23.006226 0.252622 68675584 68675584  25.693288  85 0.241548 0.010844 6240
512 171 4096 1 bn254  22150656  0.301068 0.076009  24.997322 0.146183 2.233927 0.000545 90.727755 0.177203  25.899016 0.151456 10.536508 0.002572 1.188079  171 4096 512 171 4096  22413312 12312 67108864  27.231248 0.177203 73412608 73412608  37.623603  171 0.142508 0.007384 12432
1024 341 2048 1 bn254  22085888  0.178199 0.086074  27.225172 0.079839 2.029605 0.000991 167.343621 0.163422  28.312732 0.083029 22.634533 0.011052 7.541185  341 2048 1024 341 2048  22347776 24552 67108864  29.254777 0.163422 92250112 92250112  58.488450  341 0.082319 0.008018 24672
128 43 32768 1 bn254  44560384  1.786806 0.150939  34.000164 0.790701 5.326983 0.000163 102.867112 0.803649  33.958361 0.789729 5.054951 0.000154 0.050348  43 32768 128 43 32768  45088768 3096 134217728  39.327147 0.803649 134614016 134614016  39.063660  43 0.802240 0.008169 3216
256 85 16384 1 bn254  44042240  0.987693 0.147845  36.348547 0.427630 4.264303 0.000260 115.024792 0.449316  36.284322 0.426874 9.620373 0.000587 0.218225  85 16384 256 85 16384  44564480 6120 134217728  40.612850 0.449316 135784448 135784448  46.122920  85 0.435366 0.008817 6240
512 171 8192 1 bn254  44301312  0.552441 0.146932  42.656784 0.249455 4.441543 0.000542 142.549457 0.278417  43.412292 0.253873 21.084138 0.002574 1.184470  171 8192 512 171 8192  44826624 12312 134217728  47.098327 0.278417 140521472 140521472  65.680901  171 0.244651 0.008908 12432
1024 341 4096 1 bn254  44171776  0.298250 0.173395  51.328087 0.150522 4.279124 0.001045 224.481462 0.219220  52.543579 0.154087 43.463106 0.010611 7.535784  341 4096 1024 341 4096  44695552 24552 134217728  55.607212 0.219220 159358976 159358976  103.542468  341 0.142495 0.007605 24672


==> figures/experiments2/data-experiments2-rate45-bls12-381.txt <==
args_n args_k args_L args_iterations args_curve  net_file_size_bytes  runtime_setup_seconds runtime_file_generation_seconds  runtime_all_column_commitments_seconds runtime_per_column_commitment_seconds runtime_all_row_encodings_seconds runtime_per_row_encoding_seconds runtime_all_chunk_verifications_seconds runtime_per_chunk_verification_seconds  runtime_all_downloaded_chunk_verifications_seconds runtime_per_downloaded_chunk_verification_seconds runtime_all_row_decodings_seconds runtime_per_row_decoding_seconds runtime_prepare_decoding_seconds  num_column_commitments num_row_encodings num_chunk_verifications num_downloaded_chunk_verifications num_row_decodings  size_file_uncoded_bytes size_column_commitments_bytes size_file_coded_bytes  scenario_disperse_runtime_client_seconds scenario_disperse_runtime_node_seconds scenario_disperse_communication_bytes scenario_disperse_storage_bytes  scenario_retrieve_runtime_client_seconds  scenario_sampling_num_openings scenario_sampling_runtime_prover_seconds scenario_sampling_runtime_verifier_seconds scenario_sampling_runtime_proof_size_bytes   
128 58 4096 1 bls12-381  7542784  0.561225 0.025007  15.700181 0.270693 0.655566 0.000160 39.409889 0.307890  15.850724 0.273288 1.087014 0.000265 0.086850  58 4096 128 58 4096  7602176 6032 16777216  16.355747 0.307890 17549312 17549312  17.024587  58 0.277817 0.011745 6184
256 115 2048 1 bls12-381  7477760  0.331402 0.025964  17.374842 0.151086 0.579783 0.000283 52.047538 0.203311  17.893154 0.155593 2.269551 0.001108 0.431975  115 2048 256 115 2048  7536640 11960 16777216  17.954625 0.203311 19838976 19838976  20.594681  115 0.151262 0.009269 12112
512 230 1024 1 bls12-381  7477760  0.204542 0.022812  19.597952 0.085208 0.557633 0.000545 102.516990 0.200228  21.352566 0.092837 4.800660 0.004688 2.648316  230 1024 512 230 1024  7536640 23920 16777216  20.155585 0.200228 29024256 29024256  28.801542  230 0.094104 0.012002 24072
1024 461 512 1 bls12-381  7494016  0.129437 0.020232  25.741357 0.055838 0.537730 0.001050 288.302073 0.281545  28.008065 0.060755 10.132529 0.019790 17.340416  461 512 1024 461 512  7553024 47944 16777216  26.279087 0.281545 65871872 65871872  55.481009  461 0.057913 0.008997 48096
128 58 8192 1 bls12-381  15085568  1.036423 0.043485  27.620618 0.476218 1.289729 0.000157 61.637098 0.481540  27.716622 0.477873 2.149959 0.000262 0.086319  58 8192 128 58 8192  15204352 6032 33554432  28.910347 0.481540 34326528 34326528  29.952900  58 0.462341 0.013178 6184
256 115 4096 1 bls12-381  14955520  0.560951 0.045693  31.183022 0.271157 1.041131 0.000254 85.408631 0.333627  31.501244 0.273924 4.540588 0.001109 0.431505  115 4096 256 115 4096  15073280 11960 33554432  32.224154 0.333627 36616192 36616192  36.473337  115 0.278126 0.011385 12112
512 230 2048 1 bls12-381  14955520  0.330631 0.045326  35.153953 0.152843 1.005955 0.000491 133.927335 0.261577  35.839406 0.155824 9.563247 0.004670 2.571215  230 2048 512 230 2048  15073280 23920 33554432  36.159907 0.261577 45801472 45801472  47.973868  230 0.151606 0.009268 24072
1024 461 1024 1 bls12-381  14988032  0.198913 0.044861  42.427762 0.092034 1.022827 0.000999 323.067890 0.315496  45.654940 0.099035 20.790492 0.020303 17.309448  461 1024 1024 461 1024  15106048 47944 33554432  43.450589 0.315496 82649088 82649088  83.754880  461 0.091186 0.010652 48096
128 58 16384 1 bls12-381  30171136  1.841468 0.090352  48.218543 0.831354 2.705480 0.000165 110.485873 0.863171  48.500059 0.836208 4.311094 0.000263 0.085042  58 16384 128 58 16384  30408704 6032 67108864  50.924023 0.863171 67880960 67880960  52.896196  58 0.842500 0.013086 6184
256 115 8192 1 bls12-381  29911040  1.024581 0.089144  52.314438 0.454908 2.105573 0.000257 129.594331 0.506228  52.752099 0.458714 8.986607 0.001097 0.430428  115 8192 256 115 8192  30146560 11960 67108864  54.420011 0.506228 70170624 70170624  62.169133  115 0.458456 0.014191 12112
512 230 4096 1 bls12-381  29911040  0.558590 0.086869  63.737610 0.277120 2.068384 0.000505 200.714332 0.392020  63.065577 0.274198 19.121051 0.004668 2.566359  230 4096 512 230 4096  30146560 23920 67108864  65.805994 0.392020 79355904 79355904  84.752987  230 0.278456 0.011114 24072
1024 461 2048 1 bls12-381  29976064  0.332150 0.089054  69.855089 0.151529 2.074931 0.001013 387.491495 0.378410  72.167399 0.156545 39.700576 0.019385 17.359292  461 2048 1024 461 2048  30212096 47944 67108864  71.930020 0.378410 116203520 116203520  129.227267  461 0.151345 0.009503 48096
128 58 32768 1 bls12-381  60342272  3.296613 0.189127  89.130258 1.536729 4.992209 0.000152 199.515194 1.558712  88.866357 1.532179 8.679881 0.000265 0.085874  58 32768 128 58 32768  60817408 6032 134217728  94.122467 1.558712 134989824 134989824  97.632112  58 1.541595 0.011595 6184
256 115 16384 1 bls12-381  59822080  1.843080 0.181750  95.748398 0.832595 4.438671 0.000271 228.032405 0.890752  96.073393 0.835421 18.157576 0.001108 0.432523  115 16384 256 115 16384  60293120 11960 134217728  100.187069 0.890752 137279488 137279488  114.663492  115 0.840634 0.013698 12112
512 230 8192 1 bls12-381  59822080  1.038346 0.170217  105.024368 0.456628 4.003336 0.000489 289.924351 0.566258  105.817655 0.460077 36.992752 0.004516 2.598265  230 8192 512 230 8192  60293120 23920 134217728  109.027704 0.566258 146464768 146464768  145.408671  230 0.458947 0.014346 24072
1024 461 4096 1 bls12-381  59952128  0.560168 0.174540  132.286282 0.286955 4.235196 0.001034 506.941652 0.495060  136.677687 0.296481 79.388583 0.019382 17.302860  461 4096 1024 461 4096  60424192 47944 134217728  136.521478 0.495060 183312384 183312384  233.369130  461 0.273624 0.013985 48096


==> figures/experiments2/data-experiments2-rate45-bn254.txt <==
args_n args_k args_L args_iterations args_curve  net_file_size_bytes  runtime_setup_seconds runtime_file_generation_seconds  runtime_all_column_commitments_seconds runtime_per_column_commitment_seconds runtime_all_row_encodings_seconds runtime_per_row_encoding_seconds runtime_all_chunk_verifications_seconds runtime_per_chunk_verification_seconds  runtime_all_downloaded_chunk_verifications_seconds runtime_per_downloaded_chunk_verification_seconds runtime_all_row_decodings_seconds runtime_per_row_decoding_seconds runtime_prepare_decoding_seconds  num_column_commitments num_row_encodings num_chunk_verifications num_downloaded_chunk_verifications num_row_decodings  size_file_uncoded_bytes size_column_commitments_bytes size_file_coded_bytes  scenario_disperse_runtime_client_seconds scenario_disperse_runtime_node_seconds scenario_disperse_communication_bytes scenario_disperse_storage_bytes  scenario_retrieve_runtime_client_seconds  scenario_sampling_num_openings scenario_sampling_runtime_prover_seconds scenario_sampling_runtime_verifier_seconds scenario_sampling_runtime_proof_size_bytes   
128 58 4096 1 bn254  7513088  0.303439 0.026348  7.953705 0.137133 0.631422 0.000154 20.205075 0.157852  7.985471 0.137681 1.115367 0.000272 0.086426  58 4096 128 58 4096  7602176 4176 16777216  8.585126 0.157852 17311744 17311744  9.187264  58 0.144115 0.007957 4296
256 115 2048 1 bn254  7448320  0.180157 0.026015  8.974517 0.078039 0.540106 0.000264 27.201242 0.106255  9.302577 0.080892 2.333734 0.001140 0.434318  115 2048 256 115 2048  7536640 8280 16777216  9.514623 0.106255 18896896 18896896  12.070629  115 0.082264 0.008099 8400
512 230 1024 1 bn254  7448320  0.110571 0.025219  9.951867 0.043269 0.508883 0.000497 51.971580 0.101507  11.710338 0.050915 4.841728 0.004728 2.785207  230 1024 512 230 1024  7536640 16560 16777216  10.460750 0.101507 25255936 25255936  19.337273  230 0.047904 0.008124 16680
1024 461 512 1 bn254  7464512  0.067763 0.023794  14.539851 0.031540 0.513860 0.001004 146.080685 0.142657  15.728303 0.034118 10.185678 0.019894 17.546430  461 512 1024 461 512  7553024 33192 16777216  15.053710 0.142657 50765824 50765824  43.460411  461 0.032425 0.007899 33312
128 58 8192 1 bn254  15026176  0.551308 0.051428  14.233488 0.245405 1.378166 0.000168 31.771772 0.248217  14.457318 0.249264 2.230907 0.000272 0.086941  58 8192 128 58 8192  15204352 4176 33554432  15.611655 0.248217 34088960 34088960  16.775166  58 0.244519 0.008961 4296
256 115 4096 1 bn254  14896640  0.299363 0.050686  16.072270 0.139759 1.122471 0.000274 41.516060 0.162172  17.413091 0.151418 4.601967 0.001124 0.431796  115 4096 256 115 4096  15073280 8280 33554432  17.194740 0.162172 35674112 35674112  22.446854  115 0.142387 0.007613 8400
512 230 2048 1 bn254  14896640  0.175797 0.050518  18.069952 0.078565 1.117381 0.000546 67.379845 0.131601  18.118557 0.078776 9.564041 0.004670 2.591654  230 2048 512 230 2048  15073280 16560 33554432  19.187333 0.131601 42033152 42033152  30.274251  230 0.079123 0.007016 16680
1024 461 1024 1 bn254  14929024  0.106454 0.051236  19.750197 0.042842 1.083346 0.001058 165.376678 0.161501  20.248792 0.043924 22.198969 0.021679 19.885489  461 1024 1024 461 1024  15106048 33192 33554432  20.833543 0.161501 67543040 67543040  62.333250  461 0.046129 0.007856 33312
128 58 16384 1 bn254  30052352  0.994466 0.101446  24.726851 0.426325 2.569103 0.000157 56.751896 0.443374  24.695844 0.425790 4.406146 0.000269 0.088514  58 16384 128 58 16384  30408704 4176 67108864  27.295954 0.443374 67643392 67643392  29.190504  58 0.435935 0.008633 4296
256 115 8192 1 bn254  29793280  0.551643 0.101584  27.284205 0.237254 2.113243 0.000258 66.322301 0.259071  27.134173 0.235949 9.208001 0.001124 0.432692  115 8192 256 115 8192  30146560 8280 67108864  29.397448 0.259071 69228544 69228544  36.774866  115 0.240572 0.010624 8400
512 230 4096 1 bn254  29793280  0.300101 0.098680  34.235306 0.148849 2.080837 0.000508 98.152913 0.191705  34.993281 0.152145 19.420661 0.004741 2.587187  230 4096 512 230 4096  30146560 16560 67108864  36.316143 0.191705 75587584 75587584  57.001129  230 0.142442 0.007602 16680
1024 461 2048 1 bn254  29858048  0.184767 0.100477  35.951542 0.077986 2.074199 0.001013 198.425836 0.193775  37.723595 0.081830 40.562243 0.019806 17.536947  461 2048 1024 461 2048  30212096 33192 67108864  38.025741 0.193775 101097472 101097472  95.822785  461 0.082172 0.007918 33312
128 58 32768 1 bn254  60104704  1.782569 0.214753  45.754505 0.788871 5.263319 0.000161 102.875126 0.803712  45.804665 0.789736 8.932556 0.000273 0.087196  58 32768 128 58 32768  60817408 4176 134217728  51.017824 0.803712 134752256 134752256  54.824417  58 0.800895 0.007608 4296
256 115 16384 1 bn254  59586560  0.992557 0.210120  48.877530 0.425022 4.256300 0.000260 116.610669 0.455510  48.932095 0.425496 19.097608 0.001166 0.456972  115 16384 256 115 16384  60293120 8280 134217728  53.133830 0.455510 136337408 136337408  68.486676  115 0.435578 0.008930 8400
512 230 8192 1 bn254  59586560  0.549369 0.196721  55.293583 0.240407 4.076918 0.000498 149.046019 0.291106  57.392273 0.249532 38.194174 0.004662 2.593955  230 8192 512 230 8192  60293120 16560 134217728  59.370501 0.291106 142696448 142696448  98.180403  230 0.247623 0.009229 16680
1024 461 4096 1 bn254  59716096  0.297785 0.198061  67.171489 0.145708 4.134338 0.001009 264.714706 0.258510  65.041469 0.141088 82.973368 0.020257 17.569640  461 4096 1024 461 4096  60424192 33192 134217728  71.305827 0.258510 168206336 168206336  165.584477  461 0.144761 0.007909 33312


==> figures/experiments3/data-experiments3-rate33-bls12-381.txt <==
args_n args_k args_L args_iterations args_curve  net_file_size_bytes  runtime_setup_seconds runtime_file_generation_seconds  runtime_all_column_commitments_seconds runtime_per_column_commitment_seconds runtime_all_row_encodings_seconds runtime_per_row_encoding_seconds runtime_all_chunk_verifications_seconds runtime_per_chunk_verification_seconds  runtime_all_downloaded_chunk_verifications_seconds runtime_per_downloaded_chunk_verification_seconds runtime_all_row_decodings_seconds runtime_per_row_decoding_seconds runtime_prepare_decoding_seconds  num_column_commitments num_row_encodings num_chunk_verifications num_downloaded_chunk_verifications num_row_decodings  size_file_uncoded_bytes size_column_commitments_bytes size_file_coded_bytes  scenario_disperse_runtime_client_seconds scenario_disperse_runtime_node_seconds scenario_disperse_communication_bytes scenario_disperse_storage_bytes  scenario_retrieve_runtime_client_seconds  scenario_sampling_num_openings scenario_sampling_runtime_prover_seconds scenario_sampling_runtime_verifier_seconds scenario_sampling_runtime_proof_size_bytes   
32 11 65536 1 bls12-381  22888448  6.085720 0.068044  30.907842 2.809804 3.828200 0.000058 90.872080 2.839753  30.922852 2.811168 0.641577 0.000010 0.004993  11 65536 32 11 65536  23068672 1144 67108864  34.736042 2.839753 67145472 67145472  31.569422  11 2.829656 0.012536 1296
64 21 32768 1 bls12-381  21848064  3.308254 0.066355  32.154398 1.531162 3.455327 0.000105 99.555013 1.555547  32.176209 1.532200 1.143401 0.000035 0.014205  21 32768 64 21 32768  22020096 2184 67108864  35.609724 1.555547 67248640 67248640  33.333815  21 1.540703 0.011592 2336
128 43 16384 1 bls12-381  22368256  1.846597 0.063635  35.814219 0.832889 2.588205 0.000158 109.487724 0.855373  35.865906 0.834091 2.408974 0.000147 0.044397  43 16384 128 43 16384  22544384 4472 67108864  38.402424 0.855373 67681280 67681280  38.319276  43 0.843298 0.012479 4624
256 85 8192 1 bls12-381  22108160  1.033981 0.064810  38.652040 0.454730 2.088087 0.000255 125.765739 0.491272  39.046056 0.459365 4.804472 0.000586 0.217825  85 8192 256 85 8192  22282240 8840 67108864  40.740127 0.491272 69371904 69371904  44.068353  85 0.458677 0.013876 8992
512 171 4096 1 bls12-381  22238208  0.560603 0.066422  46.263516 0.270547 1.996539 0.000487 186.042615 0.363364  47.209125 0.276077 10.199777 0.002490 1.179207  171 4096 512 171 4096  22413312 17784 67108864  48.260055 0.363364 76214272 76214272  58.588109  171 0.276582 0.011550 17936
1024 341 2048 1 bls12-381  22173184  0.330268 0.077913  52.020084 0.152552 2.123280 0.001037 323.875809 0.316285  55.698653 0.163339 21.914558 0.010700 7.451686  341 2048 1024 341 2048  22347776 35464 67108864  54.143363 0.316285 103424000 103424000  85.064897  341 0.159131 0.010719 35616

